Microscaling Floating Point Formats for Large Language Models

The increasing computational and memory demands of large language models (LLMs) necessitate innovative approaches to optimize resource usage without compromising performance. This paper leverages microscaling floating-point formats, a novel technique designed to address these challenges by reducing the storage and computational overhead associated with numerical representations in LLMs. Unlike traditional floating-point representations that allocate a dedicated scale for each value, microscaling employs a shared scale across a block of values, enabling compact one-byte floating-point representations while maintaining an extended dynamic range. We explore the application of microscaling in the context of 8-bit floating-point formats to significantly reduce memory footprint and computational costs. We tested several configurations of microscaling floats within the GPT-2 LLM architecture, demonstrating that microscaling data formats can achieve competitive accuracy during training and inference, proving its efficacy as a resource-efficient alternative for deploying LLMs at scale. The source code is publicly available at: https://github.com/unipi-dii-compressedarith/llm.c-sve

==> bfloat16_acc_precise.csv <==
iteration,baseline,A_bfloat,A_float,B_bfloat16,B_float
0,5.356185,5.298384,5.235944,5.398615,5.358434
1,4.301032,4.649835,4.990386,4.689898,4.480721
2,4.623315,4.918968,5.009874,4.970558,4.779201
3,4.600415,5.100619,5.643941,5.562396,4.891082
4,4.616777,5.209744,5.659786,6.201076,5.12711
5,4.231482,5.706021,5.33072,9.108101,4.967319
6,3.754166,6.355324,4.789444,6.39076,4.604061
7,3.65223,7.52879,4.641646,6.533085,4.693851
8,4.183515,8.928343,5.039811,7.750346,4.900276
9,4.199315,8.748043,5.256239,7.924978,5.066921
10,4.288396,7.775824,5.226223,7.642138,4.934947
11,3.558984,6.508654,4.479099,7.364954,4.191803
12,3.730803,6.967974,4.574333,7.068209,4.190288
13,4.159163,6.940701,5.145234,6.972721,4.735479
14,3.886459,6.550068,4.762766,6.799061,4.394446
15,3.764933,6.681482,4.791826,6.755862,4.340306
16,4.143034,6.76892,5.056297,6.898812,4.645044
17,3.962718,6.888584,4.781613,6.58003,4.462415
18,3.79612,6.716305,4.632672,6.46927,4.20867
19,3.371637,6.547808,4.079056,5.869723,3.765772
20,3.880943,7.128957,4.49153,5.979718,4.306611
21,4.198618,7.302351,5.054617,6.309397,4.667123
22,4.426098,7.439753,5.417675,6.310431,4.978683
23,3.685762,7.227699,4.624015,6.065424,4.191846
24,3.642307,6.929044,4.495917,5.878957,4.099456
25,3.729648,6.819855,4.461546,5.753485,4.150311
26,3.549646,6.483499,4.396015,5.262398,3.975706
27,3.33936,6.341745,4.073166,5.510699,3.700528
28,4.338967,6.414988,5.25593,6.101333,4.853683
29,3.812845,5.885953,4.994685,5.642698,4.35568
30,4.028022,6.254836,5.287629,5.776373,4.660744
31,4.114378,6.542922,5.418153,6.07159,4.719101
32,3.575102,6.06471,4.452255,5.569844,3.958254
33,4.366095,6.748359,5.182586,5.907259,4.784416
34,4.516505,7.008715,5.644673,6.096716,5.178548
35,4.434158,6.785518,5.454632,6.269186,5.054946
36,4.097423,6.757369,5.191422,6.010159,4.625404
37,3.739693,6.227345,4.61006,5.804789,4.118499
38,4.612139,6.933433,5.864026,6.424017,5.090768
39,3.970822,6.374498,5.13861,5.743405,4.50463
40,4.377796,6.649482,5.855389,6.277497,4.954341
41,4.382584,6.581294,5.690622,6.192401,4.885906
42,3.619055,5.642021,4.501426,5.298485,4.006913
43,3.513221,5.649729,4.499905,5.144062,3.905196
44,3.715714,6.088049,5.070333,5.476182,4.385321
45,3.641142,5.901836,5.098474,5.197957,4.129418
46,3.981047,6.171237,5.085556,5.373682,4.457677
47,3.729584,5.564458,4.810397,5.108687,4.285244
48,3.797828,5.713245,4.666921,5.311127,4.281807
49,4.098561,5.795269,5.029067,5.452702,4.556257
50,3.718221,5.429707,4.718055,5.090783,4.088362
51,3.97945,5.622443,5.094072,5.289128,4.468502


==> learning-half-precision.csv <==
iteration,baseline,A,B,C,D,E
0,5.356185,5.318036,5.318036,5.318575,5.318575,5.248632
1,4.301032,4.638405,4.22356,4.22931,4.650851,4.954284
2,4.623315,4.738728,4.639796,4.651727,4.739766,4.921441
3,4.600415,4.799777,4.595277,4.588933,4.824018,4.993257
4,4.616777,4.729611,4.641927,4.626544,4.74791,4.925186
5,4.231482,4.581728,4.241982,4.218643,4.581156,4.828127
6,3.754166,4.201634,3.77632,3.760476,4.206617,4.425197
7,3.65223,4.235203,3.645689,3.65236,4.248521,4.584809
8,4.183515,4.55128,4.2159,4.207107,4.559246,4.877232
9,4.199315,4.681417,4.197929,4.198778,4.700034,5.043645
10,4.288396,4.517269,4.311764,4.289137,4.527582,5.101361
11,3.558984,3.862938,3.592501,3.576052,3.875603,4.631568
12,3.730803,3.978914,3.760145,3.778762,3.984163,4.876221
13,4.159163,4.359221,4.17485,4.174069,4.357311,5.136558
14,3.886459,4.237706,3.899284,3.912102,4.253132,5.164408
15,3.764933,4.1731,3.790068,3.793854,4.166833,4.978937
16,4.143034,4.477767,4.161876,4.174572,4.473737,5.224717
17,3.962718,4.307732,3.983045,3.996666,4.30688,4.889724
18,3.79612,4.068335,3.825292,3.79937,4.055294,4.874641
19,3.371637,3.643796,3.370504,3.376697,3.640839,4.377376
20,3.880943,4.001877,3.890988,3.887188,3.979953,4.769135
21,4.198618,4.20436,4.197832,4.1922,4.219111,4.918278
22,4.426098,4.425241,4.449033,4.448835,4.431478,5.048394
23,3.685762,3.960457,3.698528,3.714194,3.957308,4.455414
24,3.642307,3.898099,3.663353,3.648896,3.885747,4.44255
25,3.729648,4.021622,3.731586,3.729747,4.015002,4.393011
26,3.549646,3.714438,3.563869,3.565598,3.703315,4.198176
27,3.33936,3.691112,3.357784,3.349471,3.677328,4.215093
28,4.338967,4.368259,4.305435,4.330571,4.394311,4.898758
29,3.812845,3.989563,3.814727,3.821516,3.994385,4.647658
30,4.028022,4.223297,4.039078,4.053631,4.213667,4.788214
31,4.114378,4.185159,4.118528,4.110209,4.183172,4.698771
32,3.575102,3.766144,3.583424,3.582832,3.765473,4.341333
33,4.366095,4.341718,4.374241,4.3627,4.366807,4.787975
34,4.516505,4.463793,4.507975,4.51704,4.4568,4.899132
35,4.434158,4.506495,4.439092,4.43826,4.490889,5.06972
36,4.097423,4.205991,4.1045,4.097253,4.215426,4.774877
37,3.739693,3.874958,3.755702,3.73947,3.871059,4.364314
38,4.612139,4.568847,4.621226,4.619065,4.566852,5.124036
39,3.970822,4.005963,3.96235,3.962933,4.015149,4.527107
40,4.377796,4.423729,4.375595,4.367899,4.431261,4.935168
41,4.382584,4.413957,4.395196,4.402199,4.400732,4.947678
42,3.619055,3.776926,3.623064,3.624602,3.771266,4.232411
43,3.513221,3.692284,3.513064,3.517372,3.69801,4.157364
44,3.715714,3.843905,3.726977,3.718786,3.838714,4.425881
45,3.641142,3.828365,3.645631,3.658769,3.823246,4.336161
46,3.981047,4.091247,3.983385,3.984635,4.081021,4.596134
47,3.729584,3.841989,3.730308,3.729411,3.836577,4.410407
48,3.797828,3.907917,3.797088,3.811409,3.91466,4.375789
49,4.098561,4.129447,4.078931,4.096976,4.113567,4.560302
50,3.718221,3.955722,3.718074,3.746791,3.946825,4.458132
51,3.97945,4.120904,3.988062,3.97724,4.124389,4.660224
52,3.660121,3.863817,3.651807,3.654357,3.870718,4.472367
53,3.713772,3.865794,3.722257,3.725846,3.855619,4.475029
54,3.549045,3.689904,3.557259,3.557898,3.683636,4.256154
55,3.654094,3.818394,3.64974,3.650016,3.801805,4.36506
56,4.634308,4.521274,4.636895,4.641817,4.505696,5.16387
57,4.77845,4.623894,4.782608,4.771496,4.639112,5.077131
58,4.140175,3.960705,4.154153,4.153221,3.954251,4.574227
59,4.198725,4.101575,4.1898,4.203575,4.113617,4.717201
60,4.195,4.193437,4.199386,4.201973,4.201892,4.798028
61,3.444287,3.394298,3.44294,3.45588,3.399563,3.992805
62,3.547649,3.547805,3.552878,3.539775,3.56793,4.097527
63,3.921924,3.942555,3.930591,3.931749,3.915543,4.389153
64,4.414057,4.314858,4.404944,4.410357,4.333731,4.826465
65,4.17401,4.186209,4.174788,4.168781,4.18018,4.532043
66,3.726779,3.696348,3.726529,3.729607,3.687504,4.248857
67,4.204413,4.168486,4.203835,4.197296,4.168004,4.813758
68,3.557586,3.604949,3.547215,3.552872,3.602156,3.996783
69,3.255348,3.333209,3.231077,3.255269,3.34311,3.907995
70,2.718508,2.87158,2.707308,2.724479,2.894892,3.356312
71,3.339758,3.432922,3.327604,3.326802,3.442219,4.056703
72,2.281862,2.437843,2.295147,2.286623,2.441561,2.977436
73,4.00266,3.924856,3.989314,4.001462,3.932319,4.544853
74,3.990731,3.995807,3.992772,3.990749,3.998721,4.535608
75,2.429699,2.55531,2.430879,2.426763,2.541844,3.06467
76,3.576513,3.546529,3.569399,3.570879,3.536157,4.013683
77,3.632933,3.615421,3.636957,3.642108,3.611499,4.004185
78,4.500082,4.475582,4.506013,4.498584,4.490109,4.8606
79,3.627983,3.60526,3.647452,3.632226,3.598005,3.777219
80,3.980819,4.139673,3.990031,3.987047,4.119743,4.256939
81,3.843141,3.818381,3.853183,3.846236,3.800983,4.27061
82,4.040717,4.063436,4.050693,4.045001,4.101003,4.642833
83,3.868513,3.887257,3.870745,3.87222,3.910299,4.264847
84,3.699816,3.676661,3.702259,3.705697,3.660892,4.11632
85,3.586152,3.600796,3.581659,3.585744,3.595106,4.178112
86,3.68107,3.677676,3.6745,3.674791,3.681008,4.226199
87,3.532244,3.586389,3.536559,3.536727,3.569273,4.041868
88,3.67813,3.671185,3.681712,3.667931,3.664824,4.195762
89,3.810034,3.859056,3.810632,3.806128,3.829854,4.221729
90,3.760493,3.792967,3.759556,3.755254,3.810839,4.432338
91,3.693352,3.682695,3.707184,3.700295,3.685392,4.308848
92,3.516744,3.649797,3.531415,3.520899,3.658851,4.319362
93,3.22739,3.342421,3.243806,3.229285,3.334968,3.860291
94,3.848413,3.855632,3.853024,3.844825,3.852927,4.45891
95,3.454765,3.45702,3.452866,3.452847,3.464658,3.867138
96,3.341671,3.453315,3.335753,3.342306,3.432938,3.86948
97,3.871028,3.965879,3.867947,3.868374,3.970065,4.41537
98,3.584802,3.898116,3.578803,3.58217,3.894477,4.203393
99,3.996316,4.017756,3.987512,3.99903,3.993872,4.570952
100,3.882719,3.945378,3.878865,3.878512,3.918799,4.540605


==> learning-mx-half.csv <==
iteration,baseline,VEC,MX A,MX B
0,5.356185,30,5.35543,5.358418
1,4.301032,4.527819,4.282185,4.300261
2,4.623315,4.837379,4.616426,4.621508
3,4.600415,5.127743,4.59523,4.602295
4,4.616777,5.253932,4.615265,4.619023
5,4.231482,5.694184,4.210306,4.213573
6,3.754166,30,3.765908,3.76488
7,3.65223,5.638851,3.690034,3.663257
8,4.183515,30,4.20504,4.193084
9,4.199315,6.197938,4.217497,4.207973
10,4.288396,6.138812,4.302897,4.307148
11,3.558984,6.05418,3.586351,3.598266
12,3.730803,6.017859,3.797844,3.790157
13,4.159163,6.236803,4.235374,4.226406
14,3.886459,6.155233,3.918676,3.898802
15,3.764933,6.045932,3.800147,3.779015
16,4.143034,6.274815,4.194746,4.175845
17,3.962718,6.143837,3.978508,3.970392
18,3.79612,6.130757,3.783711,3.781744
19,3.371637,6.2342,3.37708,3.38056
20,3.880943,6.193873,3.878616,3.886232
21,4.198618,6.323299,4.179153,4.18073
22,4.426098,6.210279,4.434793,4.454871
23,3.685762,6.258672,3.732699,3.704545
24,3.642307,6.03953,3.680553,3.676621
25,3.729648,6.119713,3.755621,3.735709
26,3.549646,5.720982,3.576608,3.561614
27,3.33936,5.844276,3.351493,3.327456
28,4.338967,6.120371,4.34358,4.364524
29,3.812845,6.068741,3.860038,3.848055
30,4.028022,6.158778,4.030128,4.032353
31,4.114378,6.335438,4.067046,4.081665
32,3.575102,5.71431,3.566611,3.569394
33,4.366095,6.074924,4.378107,4.369925
34,4.516505,6.324974,4.508988,4.538675
35,4.434158,6.236666,4.442321,4.44565
36,4.097423,6.103939,4.127555,4.112975
37,3.739693,5.830677,3.718853,3.712
38,4.612139,6.456842,4.594665,4.614371
39,3.970822,6.096869,3.981333,3.971133
40,4.377796,30,4.395901,4.392649
41,4.382584,6.380135,4.375747,4.384985
42,3.619055,5.563043,3.651589,3.626101
43,3.513221,5.429758,3.555991,3.551204
44,3.715714,5.901842,3.750792,3.766581
45,3.641142,5.594654,3.653907,3.640639
46,3.981047,5.760622,3.973586,3.964284
47,3.729584,5.624171,3.737323,3.752947
48,3.797828,5.811996,3.784413,3.79754
49,4.098561,5.993981,4.092139,4.112879
50,3.718221,5.833149,3.790272,3.767828
51,3.97945,6.007727,4.034117,4.012744
52,3.660121,6.051539,3.706636,3.672092
53,3.713772,6.116312,3.731816,3.727747
54,3.549045,6.293477,3.579725,3.557907
55,3.654094,6.373877,3.678174,3.687799
56,4.634308,30,4.615919,4.672816
57,4.77845,6.885191,4.752486,4.780304
58,4.140175,6.665936,4.101252,4.164235
59,4.198725,6.72094,4.175832,4.222409
60,4.195,6.899179,4.227187,4.230796
61,3.444287,7.002512,3.454857,3.474999
62,3.547649,6.881531,3.559952,3.58432
63,3.921924,6.73097,3.919156,3.944677
64,4.414057,7.201675,4.409754,4.433272
65,4.17401,7.698475,4.201197,4.221055
66,3.726779,6.758892,3.722554,3.744739
67,4.204413,7.16205,4.211222,4.237674
68,3.557586,7.02142,3.565913,3.567415
69,3.255348,7.16227,3.246511,3.280261
70,2.718508,30,2.736579,2.771497
71,3.339758,6.573093,3.36205,3.365113
72,2.281862,6.453748,2.272786,2.284855
73,4.00266,6.990627,3.975393,3.998158
74,3.990731,6.719955,3.981903,3.982623
75,2.429699,30,2.428105,2.425086
76,3.576513,30,3.550776,3.556592
77,3.632933,6.571358,3.679205,3.639892
78,4.500082,7.048325,4.52666,4.518332
79,3.627983,6.915085,3.753189,3.68118
80,3.980819,6.848537,4.026559,4.004614
81,3.843141,6.882454,3.848543,3.850477
82,4.040717,6.69636,4.090814,4.089011
83,3.868513,6.907555,3.952657,3.931333
84,3.699816,6.920834,3.741502,3.759159
85,3.586152,30,3.613029,3.602449
86,3.68107,6.518892,3.73085,3.755189
87,3.532244,6.439232,3.538087,3.545484
88,3.67813,6.46577,3.699732,3.714103
89,3.810034,6.720053,3.839667,3.834181
90,3.760493,6.534933,3.793265,3.79602
91,3.693352,6.825573,3.708918,3.709703
92,3.516744,6.596333,3.573849,3.547978
93,3.22739,6.387123,3.286281,3.286507
94,3.848413,6.68792,3.885846,3.888007
95,3.454765,6.327881,3.494367,3.48138
96,3.341671,30,3.389472,3.387053
97,3.871028,6.707798,3.950335,3.939371
98,3.584802,6.374092,3.677018,3.637038
99,3.996316,7.12373,4.027772,4.044243
100,3.882719,7.085972,3.921245,3.932809


==> learning-tiny-precision-full.csv <==
iteration,baseline,A,B
0,5.356185,9.944883,7.553224
1,4.301032,11.1985,7.695546
2,4.623315,10.621326,9.496071
3,4.600415,12.261228,9.622076
4,4.616777,11.987471,9.593847
5,4.231482,13.06726,10.911091
6,3.754166,11.351023,9.706285
7,3.65223,11.883968,9.121759
8,4.183515,13.146511,9.178471
9,4.199315,14.494731,9.468843
10,4.288396,15.544909,9.824336
11,3.558984,13.80234,8.805357
12,3.730803,12.624114,8.661591
13,4.159163,14.514465,10.022469
14,3.886459,13.977918,9.684721
15,3.764933,12.565461,9.254503
16,4.143034,13.597002,9.712498
17,3.962718,17.032318,9.410397
18,3.79612,15.800726,8.88361
19,3.371637,11.624523,7.873763
20,3.880943,13.065831,8.930395
21,4.198618,14.92909,9.952833
22,4.426098,18.616859,9.934942
23,3.685762,13.828582,8.994701
24,3.642307,13.305603,8.63937
25,3.729648,13.624122,8.780328
26,3.549646,12.930045,8.85795
27,3.33936,10.990572,8.51653
28,4.338967,13.720266,9.359054
29,3.812845,13.691452,8.821121
30,4.028022,13.539594,9.652376
31,4.114378,13.944258,9.457189
32,3.575102,12.603043,8.015783
33,4.366095,14.393793,9.444597
34,4.516505,15.3952,9.938277
35,4.434158,16.188419,9.897734
36,4.097423,15.739912,9.468023
37,3.739693,13.660692,8.431894
38,4.612139,15.323875,10.490191
39,3.970822,13.086079,9.003373
40,4.377796,14.446413,9.789444
41,4.382584,14.292765,9.861658
42,3.619055,13.271757,8.355942
43,3.513221,12.307277,7.774152
44,3.715714,12.707513,7.895642
45,3.641142,13.197495,8.424909
46,3.981047,13.030905,8.507204
47,3.729584,11.82527,8.509197
48,3.797828,13.809113,8.210573
49,4.098561,13.776123,8.850124
50,3.718221,12.933535,7.246135
51,3.97945,13.71558,8.691563
52,3.660121,12.19738,9.085217
53,3.713772,13.469116,8.574647
54,3.549045,11.801998,7.56908
55,3.654094,11.667027,7.989513
56,4.634308,15.32595,10.18572
57,4.77845,15.906247,9.792962
58,4.140175,12.730179,8.6355
59,4.198725,14.078741,8.801227
60,4.195,14.26263,8.952142
61,3.444287,12.646946,7.751441
62,3.547649,13.282835,8.207452
63,3.921924,13.470337,8.525287
64,4.414057,13.988001,9.155994
65,4.17401,12.899273,8.624584
66,3.726779,13.176245,8.415692
67,4.204413,13.620355,8.984737
68,3.557586,10.53116,7.78735
69,3.255348,10.957212,7.280878
70,2.718508,9.030192,5.760303
71,3.339758,10.893948,7.114564
72,2.281862,8.529078,5.369103
73,4.00266,12.544218,8.78252
74,3.990731,11.675767,8.280159
75,2.429699,8.188245,4.630836
76,3.576513,13.302587,7.593629
77,3.632933,11.868985,7.719061
78,4.500082,15.17204,9.363485
79,3.627983,12.738933,7.755653
80,3.980819,12.891717,8.787951
81,3.843141,13.096307,8.562783
82,4.040717,14.685997,8.507704
83,3.868513,13.527115,7.745259
84,3.699816,12.070581,7.988914
85,3.586152,12.035514,7.454887
86,3.68107,10.957491,8.698816
87,3.532244,11.566595,8.229774
88,3.67813,11.437592,8.719359
89,3.810034,10.906829,9.055267
90,3.760493,11.096895,8.774466
91,3.693352,11.378662,8.14289
92,3.516744,10.713913,7.703831
93,3.22739,10.78929,7.412513
94,3.848413,13.812254,8.347658
95,3.454765,11.876665,7.67536
96,3.341671,10.328855,6.830943
97,3.871028,13.554974,8.660116
98,3.584802,11.116779,7.691887
99,3.996316,12.970652,9.308238
100,3.882719,13.034587,8.61372


==> learning-tiny-precision-non-standard.csv <==
iteration,baseline,A,B
0,5.356185,5.602352,5.655567
1,4.301032,5.525248,5.670512
2,4.623315,6.41958,5.870967
3,4.600415,6.953826,6.419343
4,4.616777,7.304533,6.635401
5,4.231482,6.979809,6.403957
6,3.754166,6.634426,6.476918
7,3.65223,6.315858,6.025689
8,4.183515,6.617678,6.861003
9,4.199315,6.928749,6.880859
10,4.288396,7.043716,6.49057
11,3.558984,6.046908,5.855502
12,3.730803,6.264606,5.987904
13,4.159163,7.006886,6.707619
14,3.886459,6.483111,6.478704
15,3.764933,6.384056,6.343374
16,4.143034,6.704103,6.716323
17,3.962718,6.558122,6.560679
18,3.79612,6.286473,6.544172
19,3.371637,5.586732,6.287047
20,3.880943,6.394094,6.776416
21,4.198618,6.974595,6.351957
22,4.426098,7.00781,7.104003
23,3.685762,6.24228,6.395508
24,3.642307,5.933939,6.529779
25,3.729648,5.810987,6.658298
26,3.549646,5.885609,6.259351
27,3.33936,5.492609,6.653797
28,4.338967,7.028049,7.285082
29,3.812845,6.457185,6.588592
30,4.028022,6.923882,6.966003
31,4.114378,6.81664,6.882368
32,3.575102,5.855418,6.556432
33,4.366095,7.08363,7.268671
34,4.516505,7.545095,7.320254
35,4.434158,7.152878,7.235939
36,4.097423,7.021009,6.843565
37,3.739693,6.283555,6.437695
38,4.612139,7.685831,7.112456
39,3.970822,6.840192,6.858909
40,4.377796,7.337478,6.792225
41,4.382584,7.323775,7.285343
42,3.619055,6.152581,6.367672
43,3.513221,5.969661,6.887146
44,3.715714,7.127948,6.532689
45,3.641142,6.945733,6.74157
46,3.981047,6.813577,6.603481
47,3.729584,6.950366,7.022095
48,3.797828,6.65566,6.685856
49,4.098561,7.456945,6.82752
50,3.718221,6.933878,6.908839
51,3.97945,7.249781,6.908753
52,3.660121,7.043478,6.605068
53,3.713772,6.908994,7.034956
54,3.549045,6.357755,6.240045
55,3.654094,6.660831,7.021333
56,4.634308,8.238657,6.88335
57,4.77845,8.05622,7.551621
58,4.140175,7.404902,6.971124
59,4.198725,7.360441,6.791741
60,4.195,7.673475,7.062818
61,3.444287,7.042916,6.43909
62,3.547649,6.947506,6.43072
63,3.921924,7.099143,6.716999
64,4.414057,8.050645,6.618382
65,4.17401,7.524572,6.821247
66,3.726779,7.10976,6.433891
67,4.204413,8.532111,6.697026
68,3.557586,6.531397,6.738255
69,3.255348,5.950703,6.410028
70,2.718508,4.767522,6.048629
71,3.339758,5.933409,6.550831
72,2.281862,4.434429,5.342721
73,4.00266,7.137192,6.962598
74,3.990731,7.426197,6.669637
75,2.429699,4.486447,5.646276
76,3.576513,6.435877,6.598411
77,3.632933,6.842599,6.340762
78,4.500082,8.118795,6.912433
79,3.627983,6.571433,6.622892
80,3.980819,7.466337,7.009943
81,3.843141,6.911764,6.612758
82,4.040717,7.340919,6.959998
83,3.868513,6.597921,6.711668
84,3.699816,6.661454,6.733763
85,3.586152,6.099573,6.641086
86,3.68107,6.326948,6.51245
87,3.532244,7.776388,6.376023
88,3.67813,6.998388,6.558146
89,3.810034,8.002733,6.472536
90,3.760493,8.377432,6.370703
91,3.693352,7.38038,6.356376
92,3.516744,6.732915,6.353284
93,3.22739,6.591793,6.495429
94,3.848413,7.105056,6.8025
95,3.454765,6.226345,6.659686
96,3.341671,5.591768,6.558187
97,3.871028,7.175076,7.072626
98,3.584802,6.890277,6.891788
99,3.996316,8.345333,6.863418
100,3.882719,7.884033,6.883251


==> learning-tiny-precision.csv <==
iteration,baseline,A,B,C,D,E
0,5.356185,10.757812,5.275685,7.117232,9.562907,5.168358
1,4.301032,30,4.923389,8.061682,10.062061,5.21389
2,4.623315,10.864258,5.02361,9.365253,10.669682,5.034945
3,4.600415,30,5.577095,9.988453,12.979461,5.386451
4,4.616777,30,5.871067,10.062706,12.719321,5.532356
5,4.231482,11.005859,5.534823,9.799326,13.43099,5.428689
6,3.754166,10.046875,5.039191,9.047556,13.393787,4.885991
7,3.65223,30,5.059896,8.598043,15.026396,4.711769
8,4.183515,10.140625,5.259621,8.806727,14.220099,5.059483
9,4.199315,10.890625,5.399966,9.34045,15.250971,5.251072
10,4.288396,30,5.355845,9.270473,15.492043,5.180165
11,3.558984,30,4.807835,9.017481,13.713202,4.433634
12,3.730803,30,4.892847,9.09295,14.127859,4.506043
13,4.159163,30,5.338816,9.570898,14.001104,5.145718
14,3.886459,30,4.988155,9.200015,14.290659,4.673635
15,3.764933,30,4.866682,9.007284,12.104177,4.782263
16,4.143034,30,5.14249,9.248642,14.00737,5.105758
17,3.962718,30,4.934432,9.356615,15.722097,4.849803
18,3.79612,30,4.725388,8.880122,14.31267,4.613931
19,3.371637,30,4.039094,8.523208,15.191801,4.015892
20,3.880943,30,4.613981,9.1845,12.661789,4.515018
21,4.198618,30,5.166167,9.668278,14.458458,5.068807
22,4.426098,30,5.568696,10.251602,15.643093,5.384857
23,3.685762,30,4.668278,8.640615,14.343746,4.507236
24,3.642307,30,4.492965,8.651721,14.412911,4.47145
25,3.729648,30,4.551403,8.537626,14.392147,4.466152
26,3.549646,30,5.100138,8.248752,13.331131,4.418153
27,3.33936,30,4.229357,7.666456,13.827069,4.051546
28,4.338967,30,5.368608,9.122661,14.071239,5.221188
29,3.812845,30,5.370931,8.759836,12.26085,5.007676
30,4.028022,30,5.405152,9.423171,14.099841,5.287766
31,4.114378,30,5.53629,9.298534,13.744074,5.461479
32,3.575102,30,4.581697,8.498894,14.129207,4.476839
33,4.366095,30,5.415819,9.29957,15.952327,5.214169
34,4.516505,30,5.732955,11.209648,16.439461,5.643226
35,4.434158,30,5.396469,10.064109,14.115523,5.454694
36,4.097423,30,5.661449,9.323321,12.763517,5.204174
37,3.739693,30,4.906509,8.892878,12.567163,4.619919
38,4.612139,30,6.079478,10.664833,14.777123,5.854551
39,3.970822,30,5.316915,9.469362,13.251137,5.150969
40,4.377796,30,6.012372,9.7946,14.41836,5.904893
41,4.382584,30,5.604881,9.733331,14.444813,5.717939
42,3.619055,30,4.563944,8.571335,14.443699,4.477779
43,3.513221,30,5.151087,8.036751,13.120763,4.467869
44,3.715714,30,5.131658,8.603124,14.368931,5.087502
45,3.641142,30,5.162336,8.142668,11.974174,4.848013
46,3.981047,30,5.220245,8.996645,12.793858,5.143295
47,3.729584,30,4.89641,8.129477,12.68683,4.831928
48,3.797828,30,4.810266,8.812042,13.338259,4.720821
49,4.098561,30,5.219913,9.387823,14.272456,5.048489
50,3.718221,30,4.90756,8.088854,12.014816,4.759872
51,3.97945,30,4.970209,9.231836,13.47043,5.012109
52,3.660121,30,4.858121,8.293262,12.264153,4.657587
53,3.713772,30,5.048112,8.683331,12.847166,4.726875
54,3.549045,30,4.880075,8.135324,13.073912,4.628769
55,3.654094,30,4.793983,8.20013,11.954954,4.631536
56,4.634308,30,6.353574,9.565037,16.264137,6.134264
57,4.77845,30,6.26339,10.10702,14.857113,6.056038
58,4.140175,30,5.454925,8.729397,13.391288,5.536237
59,4.198725,30,5.463519,9.316616,14.559509,5.519341
60,4.195,30,5.496685,9.201511,14.320743,5.589205
61,3.444287,30,4.709995,7.990014,13.367453,4.753778
62,3.547649,30,4.778914,7.999948,12.025633,4.851673
63,3.921924,30,5.026484,7.895411,15.973801,5.025174
64,4.414057,30,5.604512,9.40349,14.186823,5.650668
65,4.17401,30,5.321832,9.065188,12.666789,5.228304
66,3.726779,30,5.002817,8.165063,12.909959,4.727848
67,4.204413,30,5.800885,8.723917,14.440618,5.73743
68,3.557586,30,4.708737,8.001413,11.722665,4.661287
69,3.255348,30,4.451831,7.847683,10.900704,4.192508
70,2.718508,30,3.798224,6.220327,10.573334,3.75133
71,3.339758,30,4.501599,8.210116,12.423193,4.341067
72,2.281862,30,3.203768,5.125979,10.07233,3.056261
73,4.00266,30,5.547131,8.627665,13.756643,4.970742
74,3.990731,30,5.226243,8.532007,12.14529,4.893044
75,2.429699,30,2.963816,5.328341,7.543281,2.82411
76,3.576513,30,4.610157,7.846085,13.101261,4.483126
77,3.632933,30,4.564533,7.832097,13.150276,4.387474
78,4.500082,30,5.712719,9.171009,14.879814,5.543298
79,3.627983,30,4.703321,8.114891,11.85285,4.676088
80,3.980819,30,5.213636,9.190237,12.17706,5.280953
81,3.843141,30,5.086341,8.389882,13.46395,5.069476
82,4.040717,30,5.376366,9.564272,14.191187,5.106672
83,3.868513,30,4.964476,8.152836,13.599291,4.762794
84,3.699816,30,5.04374,8.477386,13.013386,4.914916
85,3.586152,30,4.361398,7.482975,12.24712,4.349739
86,3.68107,30,4.437046,7.878096,10.65723,4.437582
87,3.532244,30,4.456223,8.237612,10.227516,4.605607
88,3.67813,30,4.709187,8.191707,11.368868,4.488839
89,3.810034,30,4.931826,8.535038,11.844772,4.708231
90,3.760493,30,4.939277,7.769901,11.017334,4.733769
91,3.693352,30,5.012254,8.667461,11.567617,4.745754
92,3.516744,30,4.879972,7.769484,11.522057,4.465101
93,3.22739,30,4.232335,7.386924,13.267779,4.119579
94,3.848413,30,4.939781,8.502049,13.417892,4.623816
95,3.454765,30,4.349581,7.427673,11.464467,4.297762
96,3.341671,30,4.184475,7.516036,11.538687,4.045358
97,3.871028,30,4.836696,8.148857,12.192211,4.824223
98,3.584802,30,4.481873,7.859442,11.916381,4.48972
99,3.996316,30,5.072436,9.159527,13.28128,5.17456
100,3.882719,30,5.104475,8.501149,13.131197,5.07456


==> loss-trunc-vs-round.csv <==
iteration,truncate,To-nearest
0,5.30392,5.31305
1,4.02293,4.65270
2,4.72788,4.74865
3,4.54966,4.79422
4,4.91256,4.72955
5,4.34156,4.58019
6,3.69537,4.20019
7,3.46030,4.22692
8,4.30736,4.55162
9,4.31589,4.70085
10,4.56332,4.52697
11,3.91497,3.86696
12,3.86060,3.97934
13,4.30492,4.36351
14,3.96988,4.23721
15,3.84414,4.16084
16,4.26535,4.46515
17,4.14059,4.30099
18,4.16661,4.06630
19,3.48017,3.65569
20,4.19585,3.98791
21,4.74092,4.21022
22,4.88561,4.42581
23,3.91692,3.97298
24,4.00200,3.90737
25,4.08813,4.02582
26,3.88557,3.70544
27,3.68764,3.67488
28,4.64955,4.39114
29,4.29126,3.98740
30,4.46897,4.22795
31,4.67324,4.17949
32,3.87304,3.79432
33,4.60135,4.37570
34,5.22355,4.45053
35,4.84462,4.48965
36,4.47494,4.21613
37,4.23705,3.88441
38,5.12606,4.57619
39,4.41660,4.01499
40,4.84316,4.42516
41,4.70736,4.42724
42,3.83947,3.77259
43,3.95276,3.68349
44,4.53013,3.83143
45,4.17419,3.82393
46,4.56044,4.08806
47,4.17234,3.83413
48,4.19895,3.91072
49,4.43350,4.12854
50,4.11151,3.94837
51,4.24114,4.14373
52,3.86799,3.87011
53,4.00127,3.86086
54,4.02482,3.68768
55,4.06957,3.80486
56,5.80002,4.48521
57,5.32523,4.61550
58,4.97861,3.96988
59,4.85949,4.08410
60,4.91519,4.20272
61,4.27274,3.38929
62,4.03624,3.55992
63,4.27483,3.91957
64,5.22675,4.32128
65,4.84559,4.18387
66,4.21782,3.69431
67,4.86046,4.17468
68,3.87740,3.59689
69,3.58492,3.32233
70,3.04720,2.88547
71,3.75307,3.43411
72,2.57342,2.43062
73,4.70800,3.93700
74,4.49808,3.98346
75,2.60156,2.52957
76,4.02204,3.54139
77,4.11021,3.61482
78,4.98451,4.48505
79,4.97433,3.61051
80,4.74180,4.14983
81,4.48882,3.82333
82,4.52541,4.08309
83,4.44994,3.88937
84,4.32048,3.65653
85,4.11503,3.58429
86,4.32819,3.67635
87,4.07591,3.56992
88,4.42309,3.66155
89,4.35136,3.84451
90,4.34499,3.80499
91,4.19835,3.68040
92,3.92540,3.64338
93,3.83084,3.32531
94,4.24291,3.86231
95,3.91556,3.46839
96,3.71436,3.44267
97,4.29553,3.94893
98,4.13745,3.87098
99,4.85477,3.99353
100,4.74314,3.91282

